Dark sector search at BESIII

The Standard Model has achieved significant success in particle physics; however, there are still some unresolved puzzles beyond it. This motivates the exploration of the dark sector. We present the recent dark sector search results from BESIII experiment, which include the search for axion-like particles in the $J/\psi$ data set, the search for muon-philic particles in muon radiation, the search for massless dark photons in $D^0\to\omega\gamma'$ and $D^0\to\gamma\gamma'$, and the search for invisible decays of $K^0_S$.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

